Projective symmetry group classification of chiral $\mathbb{Z}_2$ spin liquids on the pyrochlore lattice: application to the spin-$1/2$ XXZ Heisenberg model

We give a complete classification of fully symmetric as well as chiral $\mathbb{Z}_2$ quantum spin liquids on the pyrochlore lattice using a projective symmetry group analysis of Schwinger boson mean-field states. We find 50 independent ans\"atze, including the 12 fully symmetric nearest-neighbor $\mathbb{Z}_2$ spin liquids that have been classified by Liu et al. [https://journals.aps.org/prb/abstract/10.1103/PhysRevB.100.075125]. For each class we specify the most general symmetry-allowed mean-field Hamiltonian. Additionally, we test the properties of a subset of the spin liquid ans\"atze by solving the mean-field equations for the spin-$1/2$ XXZ model near the antiferromagnetic Heisenberg point. We find four chiral spin liquids that break the screw symmetry of the lattice modulo time reversal symmetry. These states have a different symmetry than the previously studied monopole flux state and their unique characteristic is a $\frac{\pi}{3}$ flux enclosed by every rhombus of the lattice.

==> horizontal2pi.csv <==
a,b,c,d,e,f,g
-1.,0.9999999999999999,0.9999999999999999,1.,1.,0.9999999999999999,1.
-0.98,0.9994609161640488,0.99312625731846,1.0026154276034023,1.0010347249239753,1.0010551869682962,1.0001752719833341
-0.96,0.99614075693128,0.9742754600493962,1.008972002239281,1.0024120614833933,1.0047630345411855,1.00135883207425
-0.94,0.9929867777460312,0.9529406026752472,1.0174796811814453,1.0043295978932287,1.0101093134265668,1.0043231210410464
-0.92,0.99066504714236,0.9335293607694443,1.0303765586690796,1.0066223026830388,1.0169154973485555,1.0082305734945718
-0.9,0.9891519819432787,0.9190967815664943,1.0464452194090403,1.0096701110207842,1.0223014861550879,1.0142243330409049
-0.88,0.9900882799762531,0.9095657417200446,1.0646770567548145,1.0127859335366476,1.025849838244874,1.0219108613168466
-0.86,0.9933479031589034,0.9027840613730798,1.083340805323192,1.0168736280178297,1.0282267349612615,1.032317748449532
-0.84,0.9983729246406103,0.9000209610793742,1.1033164593555254,1.02211051741921,1.02848676987743,1.044427074403418
-0.82,1.0052366597571725,0.9012057417843713,1.1234202008841703,1.028078198305731,1.0281300511815783,1.0576450675372913
-0.8,1.0145788041370434,0.9053266211752931,1.1433047771237754,1.0356498079360716,1.0296718943361787,1.0734759865045371
-0.78,1.0270107442487135,0.9125728539321475,1.1623309198702005,1.0463779436866814,1.0352336265574968,1.0914875931532968
-0.76,1.0416282780575545,0.9223117821624386,1.18088711960556,1.059792950928177,1.0468342647891777,1.1100626350803229
-0.74,1.0583270429316225,0.9344114355714062,1.198847884843075,1.076921747059657,1.0650527520613433,1.1282301321936037
-0.72,1.0767809089159794,0.9482167115765674,1.215569294926325,1.097468744270398,1.0891984542118422,1.1475688320359387
-0.7,1.097687639396082,0.9655949537294994,1.2321464984609132,1.121699943966872,1.1193645597035617,1.168916481337515
-0.68,1.1217994434528245,0.9865649820911618,1.248110295852448,1.148029952626924,1.1543950061691342,1.1905126923370497
-0.66,1.1466249721250574,1.0091219169105543,1.2632663492222713,1.1762241084189564,1.1916720661793814,1.2128184635344654
-0.64,1.1743682247338476,1.0353846537401992,1.2782417276379487,1.204994644280749,1.227707070945661,1.2374301397484848
-0.62,1.205300605432478,1.0658143088215386,1.291491170455863,1.2324768775069725,1.261225728128351,1.263560091787026
-0.6,1.2379455194376299,1.099620617165752,1.3032930804363845,1.2592177083675642,1.290569606651032,1.2901494752303893
-0.58,1.2721267707202182,1.1388667062460387,1.313661749745394,1.2831859585670333,1.315007329443456,1.31603576166341
-0.56,1.306015214937599,1.1823662866923204,1.3223687280794427,1.3036240309894678,1.3347668344491843,1.3400254841399613
-0.54,1.3369044265121282,1.226565944833347,1.3288239187110789,1.3195804498156882,1.3506679639111276,1.359623640430609
-0.52,1.3597166255581137,1.2632084456680759,1.3328467204575507,1.3292689009679715,1.3616144118209816,1.3735441623321094
-0.5,1.3675799005552163,1.2788384077548847,1.334468868280574,1.3335510429389161,1.364144242667252,1.3766905142260943
-0.48,1.3597166255581137,1.2632084456680759,1.3328467204575507,1.3292689009679715,1.3616144118209816,1.3735441623321094
-0.46,1.3369044265121282,1.226565944833347,1.3288239187110789,1.3195804498156882,1.3506679639111276,1.359623640430609
-0.44,1.306015214937599,1.1823662866923204,1.3223687280794427,1.3036240309894678,1.3347668344491843,1.3400254841399613
-0.42,1.2721267707202182,1.1388667062460387,1.313661749745394,1.2831859585670333,1.315007329443456,1.31603576166341
-0.4,1.2379455194376299,1.099620617165752,1.3032930804363845,1.2592177083675642,1.290569606651032,1.2901494752303893
-0.38,1.205300605432478,1.0658143088215386,1.291491170455863,1.2324768775069725,1.261225728128351,1.263560091787026
-0.36,1.1743682247338476,1.0353846537401992,1.2782417276379487,1.204994644280749,1.227707070945661,1.2374301397484848
-0.34,1.1466249721250574,1.0091219169105543,1.2632663492222713,1.1762241084189564,1.1916720661793814,1.2128184635344654
-0.32,1.1217994434528245,0.9865649820911618,1.248110295852448,1.148029952626924,1.1543950061691342,1.1905126923370497
-0.3,1.097687639396082,0.9655949537294994,1.2321464984609132,1.121699943966872,1.1193645597035617,1.168916481337515
-0.28,1.0767809089159794,0.9482167115765674,1.215569294926325,1.097468744270398,1.0891984542118422,1.1475688320359387
-0.26,1.0583270429316225,0.9344114355714062,1.198847884843075,1.076921747059657,1.0650527520613433,1.1282301321936037
-0.24,1.0416282780575545,0.9223117821624386,1.18088711960556,1.059792950928177,1.0468342647891777,1.1100626350803229
-0.22,1.0270107442487135,0.9125728539321475,1.1623309198702005,1.0463779436866814,1.0352336265574968,1.0914875931532968
-0.2,1.0145788041370434,0.9053266211752931,1.1433047771237754,1.0356498079360716,1.0296718943361787,1.0734759865045371
-0.18,1.0052366597571725,0.9012057417843713,1.1234202008841703,1.028078198305731,1.0281300511815783,1.0576450675372913
-0.16,0.9983729246406103,0.9000209610793742,1.1033164593555254,1.02211051741921,1.02848676987743,1.044427074403418
-0.14,0.9933479031589034,0.9027840613730798,1.083340805323192,1.0168736280178297,1.0282267349612615,1.032317748449532
-0.12,0.9900882799762531,0.9095657417200446,1.0646770567548145,1.0127859335366476,1.025849838244874,1.0219108613168466
-0.1,0.9891519819432787,0.9190967815664943,1.0464452194090403,1.0096701110207842,1.0223014861550879,1.0142243330409049
-0.08,0.99066504714236,0.9335293607694443,1.0303765586690796,1.0066223026830388,1.0169154973485555,1.0082305734945718
-0.06,0.9929867777460312,0.9529406026752472,1.0174796811814453,1.0043295978932287,1.0101093134265668,1.0043231210410464
-0.04,0.99614075693128,0.9742754600493962,1.008972002239281,1.0024120614833933,1.0047630345411855,1.00135883207425
-0.02,0.9994609161640488,0.99312625731846,1.0026154276034023,1.0010347249239753,1.0010551869682962,1.0001752719833341
0.,0.9999999999999999,0.9999999999999999,1.,1.,0.9999999999999999,1.
0.02,0.9994431886634131,0.993093993134863,1.0026046374733482,1.00102194595902,1.0010417027575087,1.000162597995064
0.04,0.9961478575056,0.9742834292402245,1.0089748560290013,1.0024158547599573,1.0047677520124083,1.0013625107700328
0.06,0.9930324791941428,0.9529972001847064,1.0175104474139167,1.004365416051113,1.0101491276335375,1.0043569027601449
0.08,0.9907220013824558,0.9335878114718025,1.030416837606388,1.006668830466616,1.0169695230788058,1.0082739358818145
0.1,0.9891353262510476,0.9190859360796888,1.0464280496580813,1.0096532425904599,1.0222795555120858,1.0142104585173142
0.12,0.9899989884175808,0.9094913405451998,1.064606959583193,1.0127080627154357,1.0257517318238156,1.0218410406511722
0.14,0.9933256766035452,0.9027629554048138,1.0833238434234367,1.0168545494437382,1.0282050432968908,1.0322999669919897
0.16,0.9984491776214709,0.9000759358656275,1.1033866443933746,1.0221773953273332,1.0285734897067484,1.0444893181936334
0.18,1.0053287406097668,0.9012680917109532,1.1235127869787673,1.028157571177273,1.0282317797759335,1.0577238929545032
0.2,1.014581949137994,0.9053273554127409,1.1433048101551135,1.035652314164661,1.0296761364942273,1.0734748014086515
0.22,1.0269077531588366,0.9125090370861598,1.1622147874101416,1.0462931136151055,1.0351263872151675,1.091392812241427
0.24,1.0415763131866116,0.9222804887700086,1.1808304836371903,1.0597493170775143,1.0467800097150335,1.110015985386256
0.26,1.0583975484738695,0.9344544780564683,1.1989324682157956,1.0769781429509508,1.065123599261431,1.1282985994733314
0.28,1.0768840510051298,0.948277568834465,1.2156972277956994,1.0975532714639697,1.0893015222422264,1.1476724443513115
0.3,1.097713264247934,0.9656102929138736,1.2321782168629536,1.1217198212296224,1.1193877708884836,1.1689417876883599
0.32,1.1217122394042724,0.9865162029326737,1.2479927079081645,1.147952433449934,1.1542976976529296,1.1904158707898231
0.34,1.1465580497763865,1.009084174176407,1.2631763633928865,1.1761663179982855,1.1916004457641418,1.2127448169105892
0.36,1.1744137136331692,1.0354092435136404,1.278304596297579,1.2050394371516913,1.227764882891624,1.2374834760136053
0.38,1.2054043647736314,1.065853720479907,1.2916024454020933,1.2325579337197428,1.2613303931250621,1.263655690361145
0.4,1.2379525855726285,1.0996361382928852,1.3033413762391168,1.2592546900664499,1.2906185463905149,1.2901911365522065
0.42,1.2720374702643666,1.1388565108311617,1.3136117117529655,1.283143328641911,1.3149519210612615,1.3159885131324311
0.44,1.3059217304658857,1.1823497041778195,1.3222979263412962,1.3035644577707493,1.334688229736147,1.3399602112858167
0.46,1.3368261004652755,1.2265625895387522,1.328824714315075,1.319582038760639,1.350670018860522,1.3596257499595787
0.48,1.3599784451650685,1.26321852869738,1.3329081273249137,1.3293220148068723,1.36168376078462,1.3736023023198813
0.5,1.3675823463253394,1.2788370497053076,1.3344677322342782,1.3335520136928594,1.3641417855503197,1.3766902438179702
0.52,1.3599784451650685,1.26321852869738,1.3329081273249137,1.3293220148068723,1.36168376078462,1.3736023023198813
0.54,1.3368261004652755,1.2265625895387522,1.328824714315075,1.319582038760639,1.350670018860522,1.3596257499595787
0.56,1.3059217304658857,1.1823497041778195,1.3222979263412962,1.3035644577707493,1.334688229736147,1.3399602112858167
0.58,1.2720374702643666,1.1388565108311617,1.3136117117529655,1.283143328641911,1.3149519210612615,1.3159885131324311
0.6,1.2379525855726285,1.0996361382928852,1.3033413762391168,1.2592546900664499,1.2906185463905149,1.2901911365522065
0.62,1.2054043647736314,1.065853720479907,1.2916024454020933,1.2325579337197428,1.2613303931250621,1.263655690361145
0.64,1.1744137136331692,1.0354092435136404,1.278304596297579,1.2050394371516913,1.227764882891624,1.2374834760136053
0.66,1.1465580497763865,1.009084174176407,1.2631763633928865,1.1761663179982855,1.1916004457641418,1.2127448169105892
0.68,1.1217122394042724,0.9865162029326737,1.2479927079081645,1.147952433449934,1.1542976976529296,1.1904158707898231
0.7,1.097713264247934,0.9656102929138736,1.2321782168629536,1.1217198212296224,1.1193877708884836,1.1689417876883599
0.72,1.0768840510051298,0.948277568834465,1.2156972277956994,1.0975532714639697,1.0893015222422264,1.1476724443513115
0.74,1.0583975484738695,0.9344544780564683,1.1989324682157956,1.0769781429509508,1.065123599261431,1.1282985994733314
0.76,1.0415763131866116,0.9222804887700086,1.1808304836371903,1.0597493170775143,1.0467800097150335,1.110015985386256
0.78,1.0269077531588366,0.9125090370861598,1.1622147874101416,1.0462931136151055,1.0351263872151675,1.091392812241427
0.8,1.014581949137994,0.9053273554127409,1.1433048101551135,1.035652314164661,1.0296761364942273,1.0734748014086515
0.82,1.0053287406097668,0.9012680917109532,1.1235127869787673,1.028157571177273,1.0282317797759335,1.0577238929545032
0.84,0.9984491776214709,0.9000759358656275,1.1033866443933746,1.0221773953273332,1.0285734897067484,1.0444893181936334
0.86,0.9933256766035452,0.9027629554048138,1.0833238434234367,1.0168545494437382,1.0282050432968908,1.0322999669919897
0.88,0.9899989884175808,0.9094913405451998,1.064606959583193,1.0127080627154357,1.0257517318238156,1.0218410406511722
0.9,0.9891353262510476,0.9190859360796888,1.0464280496580813,1.0096532425904599,1.0222795555120858,1.0142104585173142
0.92,0.9907220013824558,0.9335878114718025,1.030416837606388,1.006668830466616,1.0169695230788058,1.0082739358818145
0.94,0.9930324791941428,0.9529972001847064,1.0175104474139167,1.004365416051113,1.0101491276335375,1.0043569027601449
0.96,0.9961478575056,0.9742834292402245,1.0089748560290013,1.0024158547599573,1.0047677520124083,1.0013625107700328
0.98,0.9994431886634131,0.993093993134863,1.0026046374733482,1.00102194595902,1.0010417027575087,1.000162597995064
1.,0.9999999999999999,0.9999999999999999,1.,1.,0.9999999999999999,1.


==> horizontal4pi.csv <==
a,b,c,d,e,f,g
-1.,3.7482190394269525e-7,-4.153590061066876e-7,-2.315055631159956e-7,-1.8282651602619216e-6,3.324464943251024e-7,1.6488133811507394e-6
-0.98,0.0014801799402472861,0.0013773591119841172,0.0016724457651144217,0.0014735751091377422,0.0019838939716663334,0.0009589164345231456
-0.96,0.005284122199323371,0.005328975100108718,0.00566294849749285,0.0053007943235673285,0.006698327444631668,0.005603452375733966
-0.94,0.011459723761069254,0.011556460990280723,0.012284619971231122,0.011493719951332899,0.014184819034453521,0.01304071320727911
-0.92,0.020044830165204912,0.019777553914302394,0.021831683016643094,0.020062300476165015,0.02447590188586952,0.022425789383445666
-0.9,0.030900541279448617,0.029996914784091583,0.03424912117447741,0.030944481234672583,0.03744605971635252,0.033820345366344096
-0.88,0.0437689035216459,0.04238266233599097,0.04921302485619804,0.044083854975773086,0.05285189901321462,0.04786856275155251
-0.86,0.05862697815993289,0.05651950998821015,0.06663596427091065,0.059886310593366646,0.07058271583682356,0.06381881756821646
-0.84,0.0755222005247549,0.07189316014781523,0.08658834272505701,0.07856246454092755,0.09042408034059685,0.0808353189044496
-0.82,0.09441683874638306,0.08842566259217727,0.10929092791974682,0.09919415301628276,0.1117012219580943,0.09956159955884754
-0.8,0.11529437279669479,0.1063562855374402,0.1344099985986276,0.12124263569445617,0.13421960546594544,0.12049667156466855
-0.78,0.13819199809403052,0.1261763979420279,0.16090982370274431,0.1449636689186297,0.15851580025327205,0.14355930070866926
-0.76,0.16318558589816665,0.14749151139323774,0.18891575708896027,0.17050361925422025,0.1846080124793752,0.1685420608014031
-0.74,0.19028932379916655,0.16957490455641933,0.2192112191430106,0.19781888827205368,0.2121195616572302,0.19520472678266018
-0.72,0.21910079778743527,0.19303407009477963,0.25183554447532097,0.226481126802193,0.2406092614771559,0.22342289292963607
-0.7,0.24944693518191555,0.2183508732166086,0.28655219786798813,0.2563409781921547,0.2700021492849099,0.25326814654293156
-0.68,0.2819097571124762,0.244866874810425,0.32304915954265856,0.28810099984259174,0.3010423042995166,0.2851485359562761
-0.66,0.31643076681708127,0.2728522496737326,0.3614489797700186,0.3221099250403487,0.33399440077870535,0.3191469170377853
-0.64,0.35225741963560553,0.3034940296023108,0.4022257660991738,0.35821476588605883,0.36857005991449254,0.3549451461322642
-0.62,0.3893273396521939,0.3361677700112867,0.44488802997650817,0.3961524856950781,0.4050114369718218,0.39210824543694084
-0.6,0.42778985352454885,0.3698089832317987,0.4887440045271542,0.43567788216492226,0.44361434303672287,0.43040813614363077
-0.58,0.4672409010308825,0.405137091333219,0.534163434028125,0.4767590132972114,0.48385692990017287,0.4705308017033313
-0.56,0.5072787921406734,0.4423420375449163,0.5811540850088663,0.5187746965395217,0.5253888119883136,0.5124794987929111
-0.54,0.5477150300577007,0.4800394674262497,0.6287527011152266,0.5601019088997004,0.5683784481193954,0.554820473831716
-0.52,0.588400227342458,0.5162688762274422,0.6763324031898523,0.5998774455659397,0.6119102501320919,0.596553184979619
-0.5,0.6291646632860907,0.5488681325537297,0.7236008871909854,0.6378223923198371,0.6542164265907018,0.6370870970352717
-0.48,0.6696222238625937,0.5765356647187216,0.7702198253797138,0.6730566226279425,0.6938612196884504,0.6755620582739511
-0.46,0.7092907150144866,0.5988896208642612,0.8156686629835582,0.7046866549852105,0.7297887480206322,0.7114241952577949
-0.44,0.7476481907262112,0.617123349670544,0.8590074837657378,0.7324171068713025,0.761605160860255,0.7452019241197015
-0.42,0.7841528425043454,0.6325822296280417,0.8995735027188664,0.7565951288864167,0.7893202453994227,0.7771199562441368
-0.4,0.8182249146404186,0.6464477891360466,0.9370991249147117,0.7782189100132111,0.8133418247960276,0.80686347329224
-0.38,0.8490574424189826,0.659573775846614,0.9709201711290303,0.7979775328668591,0.834393406869354,0.8347808604187538
-0.36,0.8757815564155809,0.6724656860579428,1.0002535232056222,0.8163466803306035,0.8533476612734693,0.8614590032865151
-0.34,0.8978617142499992,0.6849436218321314,1.0249235021640433,0.8338011147562095,0.8709571801685843,0.8866662402296055
-0.32,0.9151856932868082,0.6970466630039847,1.0449085886291447,0.8510784810325511,0.8880870449491841,0.9101271126464601
-0.3,0.9282885455403139,0.7096052014604624,1.060160508237346,0.8693817969222063,0.9058486879211625,0.9318981732745135
-0.28,0.9375563980362633,0.7231035341832694,1.0706930810075206,0.8887709462610445,0.9244311407267185,0.9513334312907076
-0.26,0.9432343452040255,0.7375975407893692,1.0766594769596631,0.9082168955529419,0.943219432909271,0.9672454044399826
-0.24,0.9461280657825197,0.7530789093001343,1.078794101220502,0.9271109839320044,0.9623911643667479,0.979708309542007
-0.22,0.9473860563663257,0.7695672660998776,1.0778410550113475,0.9450105599349455,0.9818830946841149,0.9892554318150183
-0.2,0.9484181119264181,0.7872437846695363,1.0737279704694362,0.9613208540219453,0.9996256526942359,0.9960023866622787
-0.18,0.9501428382086662,0.8063493202331061,1.0667758309069126,0.9753809560572815,1.013506435080613,1.0000896964751322
-0.16,0.9526868385932543,0.8271422996145057,1.058116761971494,0.9865033932624784,1.0220291295723738,1.0018526888998172
-0.14,0.9564975733465351,0.8495681302750759,1.0485077100108637,0.9943586697316332,1.0246533710428678,1.0020334158862005
-0.12,0.9621439181558437,0.8733660282964432,1.0384226618017662,0.9990136203154392,1.0218948007819955,1.0015661051502254
-0.1,0.9693183175535014,0.8984022300882296,1.0285519674363948,1.0012637227674488,1.0164264885737724,1.0008771005239059
-0.08,0.9774002670434687,0.9244437095141856,1.0195489393131079,1.0020152835162988,1.0109127888938607,1.0002311852661534
-0.06,0.9857251641572663,0.9508511534915477,1.011795382273817,1.001847050475326,1.0062329546463573,0.9999159890262219
-0.04,0.9932504733757772,0.9752014695031761,1.0056706059294516,1.001212508252561,1.0027739318821574,0.9999589542526799
-0.02,0.9985064634930733,0.993089129365696,1.0015971691119956,1.0004767434717972,1.0006597413961418,1.0000843903466854
0.,1.,1.,1.,0.9999999999999999,1.,1.
0.02,0.9985064634930733,0.993089129365696,1.0015971691119956,1.0004767434717972,1.0006597413961418,1.0000843903466854
0.04,0.9932504733757772,0.9752014695031761,1.0056706059294516,1.001212508252561,1.0027739318821574,0.9999589542526799
0.06,0.9857251641572663,0.9508511534915477,1.011795382273817,1.001847050475326,1.0062329546463573,0.9999159890262219
0.08,0.9774002670434687,0.9244437095141856,1.0195489393131079,1.0020152835162988,1.0109127888938607,1.0002311852661534
0.1,0.9693183175535014,0.8984022300882296,1.0285519674363948,1.0012637227674488,1.0164264885737724,1.0008771005239059
0.12,0.9621439181558437,0.8733660282964432,1.0384226618017662,0.9990136203154392,1.0218948007819955,1.0015661051502254
0.14,0.9564975733465351,0.8495681302750759,1.0485077100108637,0.9943586697316332,1.0246533710428678,1.0020334158862005
0.16,0.9526868385932543,0.8271422996145057,1.058116761971494,0.9865033932624784,1.0220291295723738,1.0018526888998172
0.18,0.9501428382086662,0.8063493202331061,1.0667758309069126,0.9753809560572815,1.013506435080613,1.0000896964751322
0.2,0.9484181119264181,0.7872437846695363,1.0737279704694362,0.9613208540219453,0.9996256526942359,0.9960023866622787
0.22,0.9473860563663257,0.7695672660998776,1.0778410550113475,0.9450105599349455,0.9818830946841149,0.9892554318150183
0.24,0.9461280657825197,0.7530789093001343,1.078794101220502,0.9271109839320044,0.9623911643667479,0.979708309542007
0.26,0.9432343452040255,0.7375975407893692,1.0766594769596631,0.9082168955529419,0.943219432909271,0.9672454044399826
0.28,0.9375563980362633,0.7231035341832694,1.0706930810075206,0.8887709462610445,0.9244311407267185,0.9513334312907076
0.3,0.9282885455403139,0.7096052014604624,1.060160508237346,0.8693817969222063,0.9058486879211625,0.9318981732745135
0.32,0.9151856932868082,0.6970466630039847,1.0449085886291447,0.8510784810325511,0.8880870449491841,0.9101271126464601
0.34,0.8978617142499992,0.6849436218321314,1.0249235021640433,0.8338011147562095,0.8709571801685843,0.8866662402296055
0.36,0.8757815564155809,0.6724656860579428,1.0002535232056222,0.8163466803306035,0.8533476612734693,0.8614590032865151
0.38,0.8490574424189826,0.659573775846614,0.9709201711290303,0.7979775328668591,0.834393406869354,0.8347808604187538
0.4,0.8182249146404186,0.6464477891360466,0.9370991249147117,0.7782189100132111,0.8133418247960276,0.80686347329224
0.42,0.7841528425043454,0.6325822296280417,0.8995735027188664,0.7565951288864167,0.7893202453994227,0.7771199562441368
0.44,0.7476481907262112,0.617123349670544,0.8590074837657378,0.7324171068713025,0.761605160860255,0.7452019241197015
0.46,0.7092907150144866,0.5988896208642612,0.8156686629835582,0.7046866549852105,0.7297887480206322,0.7114241952577949
0.48,0.6696222238625937,0.5765356647187216,0.7702198253797138,0.6730566226279425,0.6938612196884504,0.6755620582739511
0.5,0.6291646632860907,0.5488681325537297,0.7236008871909854,0.6378223923198371,0.6542164265907018,0.6370870970352717
0.52,0.588400227342458,0.5162688762274422,0.6763324031898523,0.5998774455659397,0.6119102501320919,0.596553184979619
0.54,0.5477150300577007,0.4800394674262497,0.6287527011152266,0.5601019088997004,0.5683784481193954,0.554820473831716
0.56,0.5072787921406734,0.4423420375449163,0.5811540850088663,0.5187746965395217,0.5253888119883136,0.5124794987929111
0.58,0.4672409010308825,0.405137091333219,0.534163434028125,0.4767590132972114,0.48385692990017287,0.4705308017033313
0.6,0.42778985352454885,0.3698089832317987,0.4887440045271542,0.43567788216492226,0.44361434303672287,0.43040813614363077
0.62,0.3893273396521939,0.3361677700112867,0.44488802997650817,0.3961524856950781,0.4050114369718218,0.39210824543694084
0.64,0.35225741963560553,0.3034940296023108,0.4022257660991738,0.35821476588605883,0.36857005991449254,0.3549451461322642
0.66,0.31643076681708127,0.2728522496737326,0.3614489797700186,0.3221099250403487,0.33399440077870535,0.3191469170377853
0.68,0.2819097571124762,0.244866874810425,0.32304915954265856,0.28810099984259174,0.3010423042995166,0.2851485359562761
0.7,0.24944693518191555,0.2183508732166086,0.28655219786798813,0.2563409781921547,0.2700021492849099,0.25326814654293156
0.72,0.21910079778743527,0.19303407009477963,0.25183554447532097,0.226481126802193,0.2406092614771559,0.22342289292963607
0.74,0.19028932379916655,0.16957490455641933,0.2192112191430106,0.19781888827205368,0.2121195616572302,0.19520472678266018
0.76,0.16318558589816665,0.14749151139323774,0.18891575708896027,0.17050361925422025,0.1846080124793752,0.1685420608014031
0.78,0.13819199809403052,0.1261763979420279,0.16090982370274431,0.1449636689186297,0.15851580025327205,0.14355930070866926
0.8,0.11529437279669479,0.1063562855374402,0.1344099985986276,0.12124263569445617,0.13421960546594544,0.12049667156466855
0.82,0.09441683874638306,0.08842566259217727,0.10929092791974682,0.09919415301628276,0.1117012219580943,0.09956159955884754
0.84,0.0755222005247549,0.07189316014781523,0.08658834272505701,0.07856246454092755,0.09042408034059685,0.0808353189044496
0.86,0.05862697815993289,0.05651950998821015,0.06663596427091065,0.059886310593366646,0.07058271583682356,0.06381881756821646
0.88,0.0437689035216459,0.04238266233599097,0.04921302485619804,0.044083854975773086,0.05285189901321462,0.04786856275155251
0.9,0.030900541279448617,0.029996914784091583,0.03424912117447741,0.030944481234672583,0.03744605971635252,0.033820345366344096
0.92,0.020044830165204912,0.019777553914302394,0.021831683016643094,0.020062300476165015,0.02447590188586952,0.022425789383445666
0.94,0.011459723761069254,0.011556460990280723,0.012284619971231122,0.011493719951332899,0.014184819034453521,0.01304071320727911
0.96,0.005284122199323371,0.005328975100108718,0.00566294849749285,0.0053007943235673285,0.006698327444631668,0.005603452375733966
0.98,0.0014801799402472861,0.0013773591119841172,0.0016724457651144217,0.0014735751091377422,0.0019838939716663334,0.0009589164345231456
1.,3.7482190394269525e-7,-4.153590061066876e-7,-2.315055631159956e-7,-1.8282651602619216e-6,3.324464943251024e-7,1.6488133811507394e-6

